CRISP: A Framework for Cryo-EM Image Segmentation and Processing with Conditional Random Field

Differentiating signals from the background in micrographs is a critical initial step for cryogenic electron microscopy (cryo-EM), yet it remains laborious due to low signal-to-noise ratio (SNR), the presence of contaminants and densely packed particles of varying sizes. Although image segmentation has recently been introduced to distinguish particles at the pixel level, the low SNR complicates the automated generation of accurate annotations for training supervised models. Moreover, platforms for systematically comparing different design choices in pipeline construction are lacking. Thus, a modular framework is essential to understand the advantages and limitations of this approach and drive further development. To address these challenges, we present a pipeline that automatically generates high-quality segmentation maps from cryo-EM data to serve as ground truth labels. Our modular framework enables the selection of various segmentation models and loss functions. We also integrate Conditional Random Fields (CRFs) with different solvers and feature sets to refine coarse predictions, thereby producing fine-grained segmentation. This flexibility facilitates optimal configurations tailored to cryo-EM datasets. When trained on a limited set of micrographs, our approach achieves over 90% accuracy, recall, precision, Intersection over Union (IoU), and F1-score on synthetic data. Furthermore, to demonstrate our framework's efficacy in downstream analyses, we show that the particles extracted by our pipeline produce 3D density maps with higher resolution than those generated by existing particle pickers on real experimental datasets, while achieving performance comparable to that of manually curated datasets from experts.

==> manifest.txt <==
%%
%% Copyright 2022 OXFORD UNIVERSITY PRESS
%%
%% This file is part of the 'oup-authoring-template Bundle'.
%% ---------------------------------------------
%%
%% It may be distributed under the conditions of the LaTeX Project Public
%% License, either version 1.2 of this license or (at your option) any
%% later version.  The latest version of this license is in
%%    http://www.latex-project.org/lppl.txt
%% and version 1.2 or later is part of all distributions of LaTeX
%% version 1999/12/01 or later.
%%
%% The list of all files belonging to the 'oup-authoring-template Bundle' is
%% given in the file `manifest.txt'.
%%
%% Template article for OXFORD UNIVERSITY PRESS's document class `oup-authoring-template'
%% with bibliographic references
%%

% CONTENTS OF THE OUP-AUTHORING-TEMPLATE BUNDLE %
=================================================

Directory oup-authoring-template/

oup-authoring-template.tex
  article template for a document with author-year and numbered citation

manifest.txt
  this file

README
  small readme documentation

Directory oup-authoring-template/doc/

oup-authoring-template-doc.tex -- LaTeX source file of documentation
oup-authoring-template-doc.pdf -- documentation for oup-authoring-template.cls

Figure 2. Results of the Hsp90 experiment. (A): Paths in the densMAP 2D space are identified by distinct markers and line styles: True label centers (solid line, circle markers), GT-o (dash-dot line, inverted triangle markers), GT-q (dashed line, 'X' markers), our energy-aware method (dotted line, diamond markers), and 2D MEP (dashed line, star markers). Start, end, and transition states are marked by circles, squares, and triangles, respectively. (B): Visualization of each path's nearest point to the ground truth transition state using specific markers. (C): Fourier Shell Correlation (FSC) curves demonstrate algorithm similarities to the transition state volume, employing the same markers and lines as in panel A.

Figure 2. Results of the Hsp90 experiment. (A): Paths in the densMAP 2D space are delineated using distinct markers and line styles. True label centers are shown with a solid line and circle markers; GT-o with a dash-dot line and inverted triangle markers; GT-q with a dashed line and 'X' markers; our energy-aware method with a dotted line and diamond markers; and 2D MEP with a dashed line and star markers. Start, end, and transition states are indicated by circle, square, and triangle markers, respectively. (B): Visualization highlights each path’s closest point to the ground truth transition state, marked by specific symbols. (C): Fourier Shell Correlation (FSC) curves illustrate the similarity of each algorithm’s 3D volume to the transition state, utilizing the same markers and line styles as in panel A for easy comparison.

Figure 3. Results of the NLRP3 experiment. (A): Paths in densMAP 2D space are differentiated by line styles and markers: True label centers (solid line, circle markers), GT-o (dash-dot line, inverted triangle markers), GT-q (dashed line, 'X' markers), our energy-aware method (dotted line, diamond markers), and 2D MEP (dashed line, star markers). Start, end, and transition states are denoted by circle, square, and triangle markers, respectively. (B): Each path’s nearest point to the ground truth transition state is marked. (C): FSC curves compare each algorithm’s volume with the ground truth, using consistent markers and lines for identification.

